Active Inference as a Model of Agency

Is there a canonical way to think of agency beyond reward maximisation? In this paper, we show that any type of behaviour complying with physically sound assumptions about how macroscopic biological agents interact with the world canonically integrates exploration and exploitation in the sense of minimising risk and ambiguity about states of the world. This description, known as active inference, refines the free energy principle, a popular descriptive framework for action and perception originating in neuroscience. Active inference provides a normative Bayesian framework to simulate and model agency that is widely used in behavioural neuroscience, reinforcement learning (RL) and robotics. The usefulness of active inference for RL is three-fold. \emph{a}) Active inference provides a principled solution to the exploration-exploitation dilemma that usefully simulates biological agency. \emph{b}) It provides an explainable recipe to simulate behaviour, whence behaviour follows as an explainable mixture of exploration and exploitation under a generative world model, and all differences in behaviour are explicit in differences in world model. \emph{c}) This framework is universal in the sense that it is theoretically possible to rewrite any RL algorithm conforming to the descriptive assumptions of active inference as an active inference algorithm. Thus, active inference can be used as a tool to uncover and compare the commitments and assumptions of more specific models of agency.

==> Notes/coordination.txt <==
PLAIN TEXT COORDINATION DOCUMENT

RL as agency workshop description:
Is the RL problem a suitable model of agency? In this workshop we bring together researchers at the intersection of artificial intelligence, cognitive science, and philosophy to carefully examine the reinforcement learning paradigm, the assumptions that underpin it, and its relationship with the broader concept of agency. We believe now is a critical time to improve clarity on our foundations, and we believe this workshop can help expose & explore new approaches, limitations, and perspectives across learning & agency. Our primary goal is that all attendees leave with at least one new question they had not thought about before (and perhaps new collaborators to help think through it!) 

NOTE: Do we want a whatsapp group?
  -- So do Lance and Noor 
  -- sam is down for this.  has WA associated to phone number below

PHONE NUMBERS (for texting, not calling):
  Lance     +44 7908 414 831
  Noor      +44 7590 105 806                 
  Dominic   +                 
  Sam       +1  734 741 3193

TIMELINE (hours overly specific)
  London      Eastern    
  fri 17      fri 12        ---- intro meet :-)
  fri 23      fri 18
  sat 05      fri 23:59
  sat 11      sat 06
  sat 17      sat 12        ---- Lance has unpolished draft ready except discussion, simulation 
  sat 23      sat 18             
  sun 05      sat 23:59      
  sun 11      sun 06         
  sun 17      sun 12        ---- Noor has added discussion points and simulation in appendix (if time permits) 
  sun 23      sun 18        ---- Dominic and sam act as reviewers, trying to improve the paper, or adding some comments as necessary
  mon 05      sat 23:59      
  mon 11      mon 06        ---- Lance makes final polish and submits

ONE MESSAGE (plz feel free to revise)
  We articulate a universal framework for describing agent behavior
  in the limit of rich state spaces:
  starting from physically motivated conditional independence hypotheses,
  we analyze arbitrary policies into
  Risk-avoiding and Ambiguity-avoiding behaviors.

NOTES ON MESSAGE:
  -- Frame in analogy to Newton:Lagrange or Marr Level 0 : Marr Level 1?
  -- Frame in the language of inverse RL's goals?
  -- Frame with a view toward a new analysis / kind of plot-to-put-in-an-RL-paper applicable to general agents?
  -- Anticipate and rebut criticism that "Risk+Ambiguity" is just "Utility+InfoGain" in new clothes? --- even a one-sentence thought experiment showing how they reveal different qualities would be great?
